Edge Computing Enabled Real-Time Video Analysis via Adaptive Spatial-Temporal Semantic Filtering

This paper proposes a novel edge computing enabled real-time video analysis system for intelligent visual devices. The proposed system consists of a tracking-assisted object detection module (TAODM) and a region of interesting module (ROIM). TAODM adaptively determines the offloading decision to process each video frame locally with a tracking algorithm or to offload it to the edge server inferred by an object detection model. ROIM determines each offloading frame's resolution and detection model configuration to ensure that the analysis results can return in time. TAODM and ROIM interact jointly to filter the repetitive spatial-temporal semantic information to maximize the processing rate while ensuring high video analysis accuracy. Unlike most existing works, this paper investigates the real-time video analysis systems where the intelligent visual device connects to the edge server through a wireless network with fluctuating network conditions. We decompose the real-time video analysis problem into the offloading decision and configurations selection sub-problems. To solve these two sub-problems, we introduce a double deep Q network (DDQN) based offloading approach and a contextual multi-armed bandit (CMAB) based adaptive configurations selection approach, respectively. A DDQN-CMAB reinforcement learning (DCRL) training framework is further developed to integrate these two approaches to improve the overall video analyzing performance. Extensive simulations are conducted to evaluate the performance of the proposed solution, and demonstrate its superiority over counterparts.

==> related_work.txt <==
\section{Related Work}\label{related_work}

As one of the key enabling technologies for IoT, fog computing has drawn a lot of research attentions from both academia and industry in recent years. For instance, Yang et al. in \cite{17} proposed an energy-efficient scheduling algorithm for fog computing with user collaborations. Gu et al. in \cite{20} developed a matching-game framework for joint radio-and-computational resource allocations in IoT fog computing. Both papers were restricted to quasi-static network scenarios, where the arrival, transmission and processing of computation tasks were all assumed to be time-invariant. To further support real-time mobile applications, the latest work has been dedicated in studying fog computing with dynamic network settings. For example, Pu et al. in \cite{7} leveraged a Lyapunov-based algorithm in designing an optimal task offloading policy for fog computing with D2D communications. In \cite{18}, Lee et al. presented an online method for minimizing the maximum communication and computation latency in fog networks.
However, most of them focused on the resource management and scheduling at computation-requester ends (i.e., mobile users) only.

It is worth noting that, in fog computing systems, the computing service management (particularly the workload distribution) at server ends (i.e., fog nodes) is also of great importance, yet has rarely been discussed in the literature. This motivated some preliminary research efforts \cite{2,4,25}. Specifically, Deng et al. in \cite{2} solved a workload assignment problem for fog-cloud computing with a balanced tradeoff between power consumption and service delay. In \cite{4}, a dynamic workload scheduling algorithm for single-hop fog IoT architecture was introduced. Besides, Fan et al. in \cite{25} proposed a workload allocation scheme for minimizing delays in hierarchical cloudlet networks. However, none of them considered that fog nodes could strategically determine their computing speeds and might reserve computing capacities for their own subscribers.

%\cite{11} solved a workload assignment problem for fog-cloud computing with a balanced tradeoff between the power consumption and service delay. In \cite{12}, a dynamic workload scheduling algorithm based on Lyapunov optimization was developed for a single-hop fog-IoT framework.

In fact, the workload distribution among servers with the speed scaling capability has been recognized and investigated in the conventional cloud computing \cite{26,27,28}. Unfortunately, all solutions and algorithms developed in these papers cannot be applied for fog computing due to the unmatched system settings: i) fog computing involves not only computing processes of computation tasks, but also their wireless transmissions, so that the end-to-end performance has to be characterized; ii) servers in fog computing frameworks are hierarchical rather than parallel, meaning that tasks can be either executed at the dedicated edge server or dispatched to third-party fog nodes; and iii) unlike cloud servers, fog nodes may belong to different parties that have to simultaneously deal with their own subscribed tasks, and thus both gains and costs caused by computing resource allocations (or computing speed control) have to be taken into account.


To sum up, different from the existing work, this paper studies a queueing game based management framework to obtain the long-term optimal workload distribution for the dynamic fog computing system with strategic computing speed control.
